Do Prompts Solve NLP Tasks Using Natural Language?

Thanks to the advanced improvement of large pre-trained language models, prompt-based fine-tuning is shown to be effective on a variety of downstream tasks. Though many prompting methods have been investigated, it remains unknown which type of prompts are the most effective among three types of prompts (i.e., human-designed prompts, schema prompts and null prompts). In this work, we empirically compare the three types of prompts under both few-shot and fully-supervised settings. Our experimental results show that schema prompts are the most effective in general. Besides, the performance gaps tend to diminish when the scale of training data grows large.

==> commented.txt <==
With the help of recent prompt-based methods~\cite{brown2020language,gao2021making,schick-schutze-2021-just}, large language models~\cite{devlin-etal-2019-bert,pmlr-v119-zhang20ae,2020t5} have shown impressive performance in various downstream tasks by formulating tasks as language modeling tasks. 
There are two main varieties of prompts: {\em cloze prompts}, which fill in the placeholders of a text string, and {\em prefix prompts}, which continue to generate a text sequence following the prompt~\cite{prompt-survey}. 
In this work, we focus on cloze prompts in the few-shot setting, where language model's parameters are optimized~\footnote{There is a special case: in the language model knowledge probing task, only prompt parameters are optimized ~\cite{jiang-etal-2020-know,shin-etal-2020-autoprompt,zhong-etal-2021-factual}. We do not consider this task because they aim to probe knowledge from language models while we focus on various downstream tasks. }. 
% Within this direction, prompt engineering, which aims to create a prompt that brings the best performance on various downstream tasks, has attracted much attention. 
% Within this direction, it is commonly believed that choosing a prompt that is similar to how human speak and write makes a great difference~\cite{}; thus, various methods have been proposed to find an optimal human-like prompt template. 
% Previous work has demonstrated that choosing an optimal prompt is of significance. 
% For example, for language model knowledge probing, ``{\em Obama is a \_\_ by profession}'' and ``{\em Obama worked as a \_\_}'' may result in different predictions~\cite{jiang-etal-2020-know}. 
% Research work in this direction has been focusing on both zero-shot~\cite{} and few-shot~\cite{} settings. 
% Since zero-shot methods solely rely on the native power of language models, it is natural for them to explore prompts that are fluent and grammatically correct. 
% However, in few-shot settings, it remains obscure how prompt choices influence model performance. 
% Existing work in few-shot settings can be generally divided into two folds: manual prompts and automatically learned prompts. 
% either directly inherits the fluent sentence-like templates from the zero-shot settings or explore . 
% In the few-shot cloze-style setting, existing work mainly inherits the manual prompts from zero-shot prompt-based methods~\cite{brown2020language}, while some attempts to automatically generate prompt tokens. 
% ~\citet{gao2021making} explores a variety of tasks and design manual prompts for each of them. 
In the few-shot cloze-style setting, existing work mainly inherits the manual prompt templates from zero-shot prompt-based methods~\cite{brown2020language}, where grammatically correct templates are necessary because the model solely relies on the native power of language model pretraining and gains no task-specific biases. 
As shown in Table~\ref{tab:example_template}, their manually designed templates are commonly grammatically correct sentences.  
However, is it necessary for few-shot methods, which have access to task-specific signals, to adopt grammatically correct templates?

We thus propose to analyze blabla......
{\em Schema} is defined as blabla......














